Enhanced single-node boundary condition for the Lattice Boltzmann Method

We propose a new way to implement Dirichlet boundary conditions for complex shapes using data from a single node only, in the context of the lattice Boltzmann method. The resulting novel method exhibits second-order convergence for the velocity field and shows similar or better accuracy than the well established Bouzidi, Firdaouss, and Lallemand (2001) boundary condition for curved walls, despite its local nature. The method also proves to be suitable to simulate moving rigid objects or immersed surfaces either with or without prescribed motion. The core idea of the new approach is to generalize the description of boundary conditions that combine bounce-back rule with interpolations and to enhance them by limiting the information involved in the interpolation to a close proximity of the boundary.

==> img/plot0-dLB80.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'plot0-dLB80.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{460.79999542bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.75)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{plot0-dLB80.pdf}}%
    \put(0.18201941,0.06840751){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}0.50\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{plot0-dLB80.pdf}}%
    \put(0.27660787,0.06840751){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}0.75\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{plot0-dLB80.pdf}}%
    \put(0.37119634,0.06840751){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}1.00\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{plot0-dLB80.pdf}}%
    \put(0.4657848,0.06840751){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}1.25\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{plot0-dLB80.pdf}}%
    \put(0.56037327,0.06840751){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}1.50\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{plot0-dLB80.pdf}}%
    \put(0.65496173,0.06840751){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}1.75\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{plot0-dLB80.pdf}}%
    \put(0.7495502,0.06840751){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}2.00\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{plot0-dLB80.pdf}}%
    \put(0.84413866,0.06840751){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}2.25\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{plot0-dLB80.pdf}}%
    \put(0.93872713,0.06840751){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}2.50\end{tabular}}}}%
    \put(0.55125868,0.03038466){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}y\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=10]{plot0-dLB80.pdf}}%
    \put(0.12899305,0.12331756){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}0.00\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=11]{plot0-dLB80.pdf}}%
    \put(0.12899305,0.20187635){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}0.00\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=12]{plot0-dLB80.pdf}}%
    \put(0.12899305,0.28043517){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}0.00\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=13]{plot0-dLB80.pdf}}%
    \put(0.12899305,0.35899399){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}0.00\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=14]{plot0-dLB80.pdf}}%
    \put(0.12899305,0.43755278){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}0.00\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=15]{plot0-dLB80.pdf}}%
    \put(0.12899305,0.51611161){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}0.00\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=16]{plot0-dLB80.pdf}}%
    \put(0.12899305,0.59467041){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}0.00\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=17]{plot0-dLB80.pdf}}%
    \put(0.12899305,0.67322922){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}0.00\end{tabular}}}}%
    \put(0.04634671,0.39960937){\rotatebox{90}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}u0\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=18]{plot0-dLB80.pdf}}%
  \end{picture}%
\endgroup%


==> img/plot0.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'plot0.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{460.79999542bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.75)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{plot0.pdf}}%
    \put(0.18220585,0.06840751){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}0.50\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{plot0.pdf}}%
    \put(0.27677211,0.06840751){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}0.75\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{plot0.pdf}}%
    \put(0.37133839,0.06840751){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}1.00\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{plot0.pdf}}%
    \put(0.46590464,0.06840751){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}1.25\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{plot0.pdf}}%
    \put(0.56047095,0.06840751){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}1.50\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{plot0.pdf}}%
    \put(0.65503716,0.06840751){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}1.75\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{plot0.pdf}}%
    \put(0.74960344,0.06840751){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}2.00\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{plot0.pdf}}%
    \put(0.84416972,0.06840751){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}2.25\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{plot0.pdf}}%
    \put(0.938736,0.06840751){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}2.50\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=10]{plot0.pdf}}%
    \put(0.12918837,0.12331756){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}0.00\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=11]{plot0.pdf}}%
    \put(0.12918837,0.25110608){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}0.01\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=12]{plot0.pdf}}%
    \put(0.12918837,0.37889459){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}0.02\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=13]{plot0.pdf}}%
    \put(0.12918837,0.50668314){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}0.03\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=14]{plot0.pdf}}%
    \put(0.12918837,0.63447164){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}0.04\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=15]{plot0.pdf}}%
    \put(0.47609591,0.67973531){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}ELIBB-FQ\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=16]{plot0.pdf}}%
    \put(0.47609591,0.63832567){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Yu\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=17]{plot0.pdf}}%
    \put(0.47609591,0.59691603){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}HWBB\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=18]{plot0.pdf}}%
    \put(0.47609591,0.55550639){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}ELIBB-UL\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=19]{plot0.pdf}}%
    \put(0.47609591,0.51409674){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}ELIBB-FL\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=20]{plot0.pdf}}%
    \put(0.47609591,0.47268711){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Tao et al.\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=21]{plot0.pdf}}%
    \put(0.47609591,0.43127747){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}BLF\end{tabular}}}}%
  \end{picture}%
\endgroup%

